Dynamical bond cooperativity enables very fast and strong binding between sliding surfaces

Cooperative binding affects many processes in biology, but it is commonly addressed only in equilibrium. In this work we explore dynamical cooperativity in driven systems, where the cooperation occurs because some of the bonds change the dynamical response of the system to a regime where the other bonds become active. To investigate such cooperativity we study the frictional binding between two flow driven surfaces that interact through a large population of activated bonds. In particular, we study systems where each bond can have two different modes: one mode corresponds to a fast forming yet weak bond, and the other is a strong yet slow forming bond. We find considerable cooperativity between both types of bonds. Under some conditions the system behaves as if there were only one binding mode, corresponding to a strong and fast forming bond. Our results may have important implications on the friction and adhesion between sliding surfaces containing complementary binding motifs, such as in the case of cells binding to the vessel walls under strong flowing conditions.

==> Code/README.txt <==
2015-05-06
Jorgen Kjoshagen Tromborg

This folder contains the code used for the simulations in the paper.

% Compatability
This code was developed and run on MATLAB 8.3.0.532 (R2014a) on a Mac OS X (10.9.5) system.
- There may be an issue with frontslash vs backslash in paths when run on Windows systems. Give it a try anyway.
- If you do not have access to the parallel toolbox, the parfor loop in wrapper.m can safely be replaced with a for loop. In older versions of MATLAB you may have to explicitly create the worker processes before entering the parfor loop.
- MATLAB R2014b introduced a new graphics system. The code has not been tested under R2014b, but at most, minor changes to the plotting parts of the code should be required. 

% Usage
1) Run wrapper.m using either or both the Ntype[3,1] and Ntype[5,1] settings (open the file to see how). To get both, you have to run the script twice.

2) Run analyse.m. Open the script to choose which run(s) to analyse.
